Continuous-variable quantum state designs: theory and applications

We generalize the notion of quantum state designs to infinite-dimensional spaces. We first prove that, under the definition of continuous-variable (CV) state $t$-designs from Comm. Math. Phys. 326, 755 (2014), no state designs exist for $t\geq2$. Similarly, we prove that no CV unitary $t$-designs exist for $t\geq 2$. We propose an alternative definition for CV state designs, which we call rigged $t$-designs, and provide explicit constructions for $t=2$. As an application of rigged designs, we develop a design-based shadow-tomography protocol for CV states. Using energy-constrained versions of rigged designs, we define an average fidelity for CV quantum channels and relate this fidelity to the CV entanglement fidelity. As an additional result of independent interest, we establish a connection between torus $2$-designs and complete sets of mutually unbiased bases.

==> loss.dat <==
kappa Fcoh Fecut F12 F2 F1 Fe Fmin
0. 0.2 0.04 0.19999999999999998 0.216 0.13599999999999998 0.04 0.
0.01 0.20323550930818632 0.040812162016120805 0.20067680168010066 0.21656858762433243 0.13658298647242456 0.0406477627471384 1.0000000000000001e-16
0.02 0.20654329147389294 0.041649312519783425 0.2013744270998195 0.21712266827738264 0.137180249851279 0.04131138872364334 2.5600000000000003e-14
0.03 0.2099252666050886 0.04251248597725585 0.20209373831437985 0.217662753389986 0.1377922601451223 0.04199140016124698 6.561e-13
0.04 0.21338340730624786 0.04340276888888934 0.20283564074074112 0.21818940139928042 0.13841950686428525 0.04268834096031692 6.553600000000001e-12
0.05 0.2169197396963124 0.0443213019390625 0.20360108494921875 0.21870321856287425 0.1390625 0.043402777777777776 3.906250000000003e-11
0.06 0.2205363443895554 0.04526928224538727 0.20439106853782274 0.21920485976589665 0.1397217710613657 0.04413530117929525 1.679616e-10
0.07 0.22423535743115974 0.046247965711773614 0.20520663809314468 0.21969502932589285 0.14039787417408792 0.04488652686009768 5.764801000000003e-10
0.08 0.22801897117840203 0.04725866949011046 0.20604889124175868 0.22017448180110738 0.1410913872452334 0.045657096939148226 1.6777216000000002e-9
0.09 0.23188943511733603 0.048302774555482084 0.20691897879623505 0.220644022808302 0.14180291319857313 0.046447681331747905 4.304672099999998e-9
0.1 0.23584905660377356 0.049381728400000005 0.20781810699999997 0.22110450985687288 0.14253308128544426 0.047258979206049156 1.0000000000000008e-8
0.11 0.23990020151616928 0.05049704785049232 0.20874753987541023 0.2215568532066658 0.1432825484764543 0.04809172052939365 2.14358881e-8
0.12 0.24404529480671613 0.05165032201545318 0.2097086016795443 0.22200201675755526 0.14405200093977605 0.04894666771086226 4.29981696e-8
0.13 0.24828682093554477 0.052843215366816486 0.21070267947234705 0.22244101897951934 0.1448421556122449 0.04982461734693877 8.157307210000003e-8
0.14 0.2526273241713824 0.05407747096227943 0.21173122580189951 0.22287493389266239 0.1456537618699781 0.05072640207775344 1.4757890560000008e-7
0.15 0.25706940874035994 0.05535491381406251 0.21279576151171875 0.2233048921073568 0.1464876033057851 0.051652892561983466 2.5628906249999996e-7
0.16 0.2616157388028464 0.05667745441015399 0.21389787867512833 0.22373208193544913 0.14734449962124405 0.05260499957916002 4.2949672960000004e-7
0.17 0.2662690382362339 0.05804709239424816 0.21503924366187346 0.22415775058426946 0.14822530864197533 0.05358367626886145 6.975757441000005e-7
0.18 0.2710320901994796 0.0594659204107479 0.2162216003422899 0.22458320544602942 0.14913092846536816 0.05458992051707572 1.1019960575999996e-6
0.19 0.2759077364529301 0.060936128121363356 0.21744677343446944 0.22500981549607738 0.150062299750801 0.05562477750088999 1.6983563040999999e-6
0.2 0.28089887640449435 0.06246000639999999 0.218716672 0.2254390128144281 0.1510204081632653 0.056689342403628114 2.560000000000002e-6
0.21 0.28600846585058914 0.06403995171279023 0.22003329309399183 0.22587229424598393 0.15200628698224852 0.05778476331360946 3.782285936099998e-6
0.22 0.2912395153774464 0.06567847069028454 0.22139872557523713 0.2263112232159456 0.1530210198887737 0.05891224432085965 5.4875873536e-6
0.23 0.2965950883853363 0.06737818489897872 0.22281515408248226 0.2267574317180652 0.15406574394463668 0.06007304882737409 7.831098528100002e-6
0.24 0.30207829869502173 0.06914183581951591 0.22428486318292995 0.2272126224946486 0.1551416527791393 0.06126850308793255 0.0000110075314176
0.25 0.3076923076923077 0.0709722900390625 0.22581024169921873 0.22767857142857142 0.15625 0.0625 0.0000152587890625
0.26 0.31344032096288865 0.07287254466551911 0.2273937872212659 0.22815713016905265 0.15739210284664829 0.06376900316294255 0.000020882706457600008
0.27 0.3193255843658194 0.07484573297138834 0.22903811080949027 0.22865022901455032 0.15856934610578927 0.06507705122865473 0.00002824295364810001
0.28 0.32535137948984905 0.07689513027528294 0.23074594189606912 0.22915988007791652 0.15978318631097888 0.06642576256775429 0.00003778019983360002
0.29 0.33152101843256865 0.07902416006921904 0.23252013339101585 0.22968818076090625 0.16103515625 0.06781684027777778 0.000050024641296099985
0.3 0.33783783783783783 0.08123640039999999 0.234363667 0.23023731756728824 0.1623268698060942 0.06925207756232687 0.00006560999999999999
0.31 0.3443051921222972 0.08353559051315856 0.23627965876096546 0.23080957028619373 0.1636600271616116 0.07073336351290177 0.00008528910374410001
0.32 0.3509264458169568 0.0859256377680855 0.23827136480673788 0.23140731657998223 0.16503642039542146 0.07226268932824605 0.00010995116277760001
0.33 0.3577049649449135 0.08841062483313458 0.24034218736094548 0.23203303701384184 0.16645793950850662 0.07384215500945181 0.00014064086182410005
0.34 0.36464410735122527 0.09099481716965481 0.24249568097471233 0.23268932056761105 0.16792657891558993 0.07547397657287769 0.00017857939048960013
0.35000000000000003 0.37174721189591087 0.09368267081406254 0.24473555901171876 0.23337887067395263 0.16944444444444448 0.0771604938271605 0.00022518753906250016
0.36 0.37901758641600974 0.09647884046722663 0.24706570038935552 0.23410451183107878 0.17101376088877668 0.0789041787653074 0.0002821109907455999
0.37 0.38645849435770596 0.09938818790060207 0.24949015658383505 0.23486919684277144 0.17263688016528927 0.08070764462809918 0.00035124794539209995
0.38 0.3940731399747793 0.10241579068870756 0.2520131589072563 0.2356760147435333 0.1743162901307967 0.08257365570088519 0.00043477921384959997
0.39 0.4018646519852114 0.10556695127770513 0.25463912606475425 0.23652819947240544 0.17605462412114659 0.08450513791238508 0.0005352009260481002
0.4 0.4098360655737705 0.1088472064 0.25737267199999997 0.23742913936538323 0.17785467128027685 0.08650519031141869 0.0006553600000000006
0.41000000000000003 0.4179903026249791 0.1122623368449413 0.26021861403745106 0.23838238754355143 0.17971938775510207 0.08857709750566894 0.0007984925229121005
0.42 0.4263301500682128 0.11581837759586404 0.2631819813298867 0.23939167328213176 0.18165190884018 0.09072434315575555 0.0009682651996415995
0.43 0.43485823621499387 0.11952162834387599 0.26626802361989665 0.24046091445473586 0.18365556216537776 0.09295062462819749 0.0011688200277600994
0.44 0.44357700496806235 0.12337866438895204 0.2694822203241267 0.24159423115736037 0.18573388203017832 0.09525986892242035 0.0014048223625216
0.45 0.45248868778280543 0.1273963479390625 0.27283028994921876 0.24279596062822714 0.187890625 0.09765624999999999 0.0016815125390625006
0.46 0.4615952732644017 0.1315818398182205 0.276318199848517 0.24407067359263346 0.1901297868931261 0.10014420765902898 0.0020047612231936006
0.47000000000000003 0.47089847428894327 0.13594261159449741 0.2799521763287478 0.2454231921767496 0.19245562130177515 0.10272846811308349 0.002381128666176102
0.48 0.4803996925441968 0.1404864581392138 0.28373871511601145 0.24685860955103742 0.19487265980772475 0.10541406645302749 0.0028179280429056
0.49 0.4900999803960008 0.1452215106286776 0.28768459219056464 0.24838231148293416 0.19738573407202217 0.10820637119113573 0.003323293056960099
0.5 0.5 0.15015625 0.29179687499999996 0.25 0.2 0.1111111111111111 0.00390625
0.51 0.5100999795960008 0.15529952087268242 0.2960829340605687 0.2517177193892267 0.2027209642074507 0.11413440467494522 0.0045767944570401
0.52 0.5203996669442131 0.16066054594782822 0.3005504549565235 0.2535418847861243 0.2055545130418465 0.11728279226871835 0.005345972853145602
0.53 0.5308982798895732 0.16624894089699505 0.30520745074749583 0.25547931363903587 0.20850694444444448 0.12056327160493828 0.006225969041136103
0.54 0.5415944540727904 0.17207472975286378 0.3100622747940531 0.2575372603705144 0.2115850029756001 0.12398333663955564 0.007230196133913603
0.55 0.5524861878453039 0.17814836081406252 0.3151236340117187 0.25972345459923096 0.21479591836734696 0.1275510204081633 0.008373393789062504
0.56 0.563570784490532 0.18448072307664493 0.32040060256387076 0.26204614333361864 0.21814744801512287 0.13127494223902544 0.009671731157401605
0.5700000000000001 0.5748447919061854 0.19108316320488244 0.32590263600406866 0.2645141376032883 0.22164792387543253 0.13516435986159173 0.01114291571120011
0.58 0.5863039399624765 0.19796750305419367 0.3316395858784947 0.267136864057341 0.22530630429939855 0.13922922699933168 0.012806308171801596
0.59 0.5979430758191819 0.2051460577591925 0.33762171479932707 0.26992442213144635 0.22913223140495864 0.14348025711662074 0.014683043760432094
0.6 0.6097560975609756 0.21263165439999993 0.343859712 0.2728876474695873 0.2331360946745562 0.14792899408284022 0.016796159999999997
0.61 0.6217358865953743 0.2204376512601259 0.3503647093834382 0.27603818238365774 0.2373291015625 0.152587890625 0.019170731299728093
0.62 0.6338742393509128 0.22857795768938596 0.3571482980744883 0.2793885542469557 0.24172335600907027 0.15747039556563364 0.021834010558489603
0.63 0.6461617989144481 0.2370670545854837 0.3642225454879031 0.28295226284883357 0.2463319458896982 0.1625910509885536 0.024815578026752105
0.64 0.6585879873551107 0.24592001550804585 0.37160001292337147 0.2867438778906844 0.2511690405804891 0.16796560064498792 0.028147497671065603
0.65 0.6711409395973155 0.25515252843906255 0.3792937736992188 0.2907791479820627 0.25625000000000003 0.1736111111111111 0.03186448128906251
0.66 0.6838074398249453 0.2647809182038436 0.38731743183653633 0.2950751227048946 0.2615914966963517 0.1795461074403907 0.03600406062696961
0.67 0.6965728615213151 0.274822169566765 0.3956851413056375 0.2996502895592581 0.26721165279429254 0.1857907253269917 0.04060676775566413
0.68 0.7094211123723043 0.2852939510162391 0.40441162584686596 0.3045247278932033 0.2731301939058172 0.19236688211757466 0.04571632396533763
0.6900000000000001 0.7223345853799481 0.2962146392535059 0.4135121993779216 0.3097202822601145 0.27936862244897964 0.19929846938775514 0.05137983744286413
0.7000000000000001 0.7352941176470589 0.30760334440000014 0.42300278700000016 0.3152607580507267 0.2859504132231405 0.20661157024793392 0.05764801000000004
0.71 0.7482789583956899 0.3194799359382158 0.4328999466151798 0.321172142725931 0.29290123456790124 0.2143347050754458 0.06457535312457609
0.72 0.761266747868453 0.3318650694011453 0.44322089116762103 0.3274828565467462 0.30024919900320396 0.22249911000355996 0.07222041363087357
0.73 0.774233508826262 0.34478021382553387 0.45398351152127825 0.3342240373787668 0.3080251479289941 0.23113905325443784 0.08064600918940805
0.74 0.7871536523929471 0.35824767998435425 0.46520639998696184 0.3414298649641274 0.31626297577854673 0.24029219530949636 0.08991947402037759
0.75 0.8 0.3722906494140625 0.47690887451171876 0.34913793103448276 0.325 0.25 0.1001129150390625
0.76 0.8127438231469442 0.38693320425236066 0.4891110035436339 0.35738966282105594 0.334277384423157 0.2603082049146189 0.11130347874549759
0.77 0.8253549026081215 0.40220035790235326 0.5018336315852944 0.36623080894921045 0.34414062500000003 0.2712673611111111 0.12357362915476808
0.78 0.8378016085790885 0.4181180865391421 0.5150984054492851 0.3757119984441218 0.35464010864644635 0.2829334540516071 0.13701143706831365
0.79 0.8500510030601837 0.4347133614750735 0.5289278012292279 0.38588938569530395 0.3658317580340265 0.29536862003780723 0.15171088099065622
0.8 0.8620689655172414 0.45201418239999996 0.5433451519999999 0.3968253968253969 0.3777777777777778 0.308641975308642 0.16777216000000014
0.81 0.8738203425375743 0.47004961151309615 0.5583746762609134 0.4085895961031591 0.3905475206611571 0.32283057851239677 0.18530201888518424
0.8200000000000001 0.8852691218130312 0.48884980856291443 0.574041507135762 0.421259694986459 0.40421849648458635 0.33802055164954037 0.20441408586549772
0.8300000000000001 0.8963786303334529 0.508446066812538 0.5903717223437817 0.43492273127725495 0.41887755102040836 0.35430839002267583 0.22522922321390418
0.84 0.9071117561683599 0.528870849946845 0.6073923749557041 0.44967645197507206 0.434622248661511 0.37180249851278996 0.24787589110824948
0.85 0.9174311926605504 0.5501578299390626 0.6251315249492189 0.4656309410646387 0.45156250000000003 0.39062499999999994 0.2724905250390624
0.86 0.9272997032640949 0.5723419258939405 0.6436182715782837 0.48291054310818615 0.46982248520710057 0.41091387245233396 0.29921792710658546
0.87 0.9366804046459347 0.5954593438850545 0.6628827865708787 0.5016561457155638 0.48954293628808865 0.4328254847645429 0.32821167154371217
0.88 0.94553706505295 0.6195476178038948 0.6829563481699124 0.5220278995091152 0.5108838568298028 0.4565376186997809 0.3596345248055296
0.89 0.9538344143456696 0.6446456512385514 0.7038713760321262 0.5442084741197787 0.5340277777777778 0.4822530864197531 0.3936588805702082
0.9 0.9615384615384615 0.6707937603999997 0.7256614669999998 0.5684069744402617 0.5591836734693879 0.5102040816326532 0.43046721000000016
0.91 0.9686168151879117 0.6980337181141109 0.7483614317617591 0.5948636747135102 0.5865916955017302 0.5406574394463669 0.47025252761515224
0.92 0.9750390015600623 0.726408798897701 0.7720073324147508 0.6238557716415863 0.6165289256198349 0.5739210284664832 0.5132188731375618
0.93 0.9807767752059631 0.7559638251370873 0.7966365209475726 0.6557044151393095 0.6493164062500002 0.6103515625000002 0.5595818096650405
0.9400000000000001 0.9858044164037855 0.7867452143877741 0.8222876786564784 0.6907833516127865 0.6853277835587932 0.6503642039542146 0.6095689385410821
0.9500000000000001 0.9900990099009901 0.818801027814064 0.8490008565117201 0.7295296167247389 0.7250000000000003 0.6944444444444448 0.6634204312890627
0.96 0.9936406995230525 0.8521810197875249 0.876817516489604 0.7724568524739097 0.7688466111771699 0.7431629013079665 0.7213895789838336
0.97 0.9964129135113591 0.886936688663478 0.9057805738862316 0.8201720113623977 0.8174744897959183 0.7971938775510203 0.783743359437696
0.98 0.998402555910543 0.923121328754691 0.9359344406289091 0.8733964692162303 0.8716049382716049 0.8573388203017832 0.8507630225817854
0.99 0.9996001599360256 0.9607900835217978 0.9673250696014982 0.9329929283824933 0.9321005917159764 0.9245562130177514 0.92274469442792
1. 1. 1. 1. 1. 1. 1. 1.
